Hidden Parameter Markov Decision Processes: A Semiparametric Regression Approach for Discovering Latent Task Parametrizations

Control applications often feature tasks with similar, but not identical, dynamics. We introduce the Hidden Parameter Markov Decision Process (HiP-MDP), a framework that parametrizes a family of related dynamical systems with a low-dimensional set of latent factors, and introduce a semiparametric regression approach for learning its structure from data. In the control setting, we show that a learned HiP-MDP rapidly identifies the dynamics of a new task instance, allowing an agent to flexibly adapt to task variations.

==> acro_ll_output.txt <==
 & Batch + Train  & Batch Only  & Train Only  & IBP-GP HIP-MDP \\ \hline 
$\dot{ \theta_1 }$ & -3.7e+05 (5.6e+04)  & -3.7e+05 (5.6e+04)  & -6.1e+05 (8.8e+04)  & -8.0e+05 (6.7e+04) \\ \hline 
$\dot{\theta_2}$ & -3.4e+06 (6.2e+05)  & -3.5e+06 (6.3e+05)  & -2.5e+06 (3.0e+05)  & -5.6e+06 (6.5e+05) \\ \hline 
$\ddot{\theta_1}$ & -8.3e+05 (3.2e+05)  & -8.1e+05 (3.0e+05)  & -4.8e+06 (6.8e+05)  & -2.3e+06 (3.1e+05) \\ \hline 
$\ddot{\theta_2}$ & -8.1e+05 (2.6e+05)  & -8.1e+05 (2.4e+05)  & -3.2e+06 (4.0e+05)  & -2.4e+06 (3.1e+05) \\ \hline 
All & -1.4e+06 (3.5e+06)  & -1.4e+06 (3.5e+06)  & -2.8e+06 (4.2e+06)  & -2.8e+06 (4.3e+06) \\ \hline 


==> acro_mse_output.txt <==
 & Batch + Train  & Batch Only  & Train Only  & IBP-GP HIP-MDP \\ \hline 
$\dot{ \theta_1 }$ & 3.0e-05 (4.5e-06)  & 3.0e-05 (4.5e-06)  & 4.9e-05 (7.0e-06)  & 6.4e-05 (5.3e-06) \\ \hline 
$\dot{\theta_2}$ & 2.7e-04 (5.0e-05)  & 2.8e-04 (5.1e-05)  & 2.0e-04 (2.4e-05)  & 4.4e-04 (5.2e-05) \\ \hline 
$\ddot{\theta_1}$ & 6.6e-05 (2.6e-05)  & 6.5e-05 (2.4e-05)  & 3.9e-04 (5.4e-05)  & 1.8e-04 (2.4e-05) \\ \hline 
$\ddot{\theta_2}$ & 6.5e-05 (2.1e-05)  & 6.5e-05 (1.9e-05)  & 2.5e-04 (3.2e-05)  & 2.0e-04 (2.5e-05) \\ \hline 
All & 1.1e-04 (2.8e-04)  & 1.1e-04 (2.8e-04)  & 2.2e-04 (3.3e-04)  & 2.2e-04 (3.5e-04) \\ \hline 

